Time sequence spectroscopy of AW UMa. The 518 nm Mg I triplet region analyzed with Broadening Functions

High resolution spectroscopic observations of AW UMa, obtained on three consecutive nights with the median time resolution of 2.1 minutes, have been analyzed using the Broadening Functions method in the spectral window Doppler images of the system reveal the presence of vigorous mass motions within the binary system; their presence puts into question the solid-body rotation assumption of the contact binary model. AW UMa appears to be a very tight, semi-detached binary; the mass transfer takes place from the more massive to the less massive component. The primary, a fast-rotating star with V sin i = 181.4+\-2.5 km s^-1, is covered by inhomogeneities: very slowly drifting spots and a dense network of ripples more closely participating in its rotation. The spectral lines of the primary show an additional broadening component (called the "pedestal") which originates either in the equatorial regions which rotate faster than the rest of the star by about 50 km s^-1 or in an external disk-like structure. The secondary component appears to be smaller than predicted by the contact model. The radial velocity field around the secondary is dominated by accretion of matter transferred from (and possibly partly returned to) the primary component. The parameters of the binary are: A sin i = 2.73 +/- 0.11 R_odot and M_1 sin^3 i = 1.29 +/- 0.15 M_odot, M_2 sin^3 i = 0.128 +/- 0.016 M_odot. The mass ratio q_rm sp = M_2/M_1 = 0.099 +/- 0.003, while still the most uncertain among the spectroscopic elements, is substantially different from the previous numerous and mutually consistent photometric investigations which were based on the contact model. It should be studied why photometry and spectroscopy give so very discrepant results and whether AW UMa is an unusual object or that only very high-quality spectroscopy can reveal the true nature of W UMa-type binaries.

==> tab3ascii.txt <==
 1.8497  0.4556 -22.40 -22.20 -21.19
 1.8512  0.4590 -22.60 -23.30 -23.20
 1.8527  0.4624 -22.50 -22.96 -23.06
 1.8542  0.4658 -22.69 -23.33 -23.00
 1.8559  0.4697 -20.46 -21.02 -21.27
 1.8574  0.4730 -21.21 -20.84 -20.72
 1.8588  0.4764 -20.15 -19.51 -19.06
 1.8603  0.4798 -20.02 -20.63 -21.17
 1.8622  0.4841 -17.98 -18.53 -19.13
 1.8637  0.4874 -16.92 -17.72 -18.51
 1.8652  0.4908 -18.51 -19.23 -19.51
 1.8667  0.4944 -15.78 -16.47 -16.49
 1.8685  0.4985 -14.60 -15.27 -15.74
 1.8700  0.5019 -14.06 -14.55 -14.89
 1.8716  0.5054 -13.65 -12.99 -14.16
 1.8731  0.5089 -13.53 -12.77 -13.22
 1.8776  0.5192 -11.51 -10.99 -11.04
 1.8792  0.5228 -11.44 -11.18 -10.48
 1.8807  0.5263 -11.68 -11.27 -10.26
 1.8822  0.5297 -11.90 -11.56 -11.06
 1.8839  0.5336  -9.93  -9.92  -9.65
 1.8855  0.5371  -9.90  -9.47  -9.12
 1.8870  0.5406 -10.08  -9.90  -9.19
 1.8885  0.5439  -9.94 -10.08  -8.23
 1.8903  0.5482  -8.41  -8.15  -7.81
 1.8918  0.5516  -8.41  -8.36  -7.92
 1.8933  0.5550  -7.22  -7.40  -7.24
 1.8948  0.5584  -7.46  -7.70  -8.03
 1.8979  0.5654  -5.38  -6.12  -6.54
 1.8994  0.5689  -5.19  -5.88  -6.06
 1.9009  0.5722  -4.83  -5.63  -6.13
 1.9024  0.5756  -3.00  -3.61  -3.78
 1.9040  0.5794  -2.51  -3.68  -4.14
 1.9056  0.5830  -3.05  -3.44  -3.62
 1.9071  0.5864  -3.13  -3.91  -4.04
 1.9086  0.5898  -2.94  -4.22  -4.53
 1.9103  0.5938  -0.99  -2.18  -2.55
 1.9119  0.5973  -0.25  -1.63  -1.87
 1.9134  0.6007  -0.96  -1.55  -2.37
 1.9149  0.6041   0.03  -1.94  -3.24
 1.9169  0.6087   2.19   1.13  -0.37
 1.9184  0.6121   2.08   0.51  -0.04
 1.9198  0.6155   2.46   2.12   1.91
 1.9213  0.6188   3.88   2.96   2.21
 1.9231  0.6229   3.51   2.59   2.06
 1.9246  0.6262   4.12   4.00   3.23
 1.9260  0.6296   4.16   4.07   3.56
 1.9275  0.6330   7.16   7.05   6.31
 1.9292  0.6368   4.94   4.41   4.11
 1.9307  0.6402   5.21   4.93   4.84
 1.9321  0.6435   6.84   6.22   6.16
 1.9336  0.6469   7.08   6.46   6.14
 1.9353  0.6507   7.31   7.33   7.20
 1.9368  0.6542   8.73   7.94   7.97
 1.9383  0.6576   8.08   7.21   6.84
 1.9398  0.6609   8.07   7.70   7.59
 1.9512  0.6870  10.85  10.85  10.78
 1.9528  0.6906  11.17  10.87  10.57
 1.9543  0.6939  12.06  11.84  11.55
 1.9557  0.6973  11.89  10.89  10.86
 1.9576  0.7016  14.01  13.90  13.38
 1.9591  0.7050  12.51  11.84  12.14
 1.9606  0.7084  13.57  12.51  12.62
 1.9621  0.7118  13.29  12.48  12.98
 1.9641  0.7164  13.94  13.37  12.63
 1.9656  0.7197  12.45  12.30  11.77
 1.9671  0.7231  13.03  13.05  13.18
 1.9685  0.7265  11.78  11.87  11.70
 1.9702  0.7303  13.69  13.90  13.96
 1.9717  0.7337  13.93  14.04  14.01
 1.9732  0.7371  14.44  14.25  14.21
 1.9747  0.7404  12.99  12.99  13.42
 1.9771  0.7460  13.41  12.91  12.99
 1.9786  0.7494  13.91  13.93  14.02
 1.9801  0.7528  13.81  13.24  13.58
 1.9816  0.7561  15.04  14.77  14.66
 1.9832  0.7599  13.17  13.42  14.39
 1.9847  0.7634  12.58  12.64  13.52
 1.9862  0.7668  14.35  14.30  14.50
 1.9877  0.7702  13.43  13.54  14.02
 1.9920  0.7800  13.90  13.92  13.74
 1.9935  0.7834  14.85  14.63  14.55
 1.9950  0.7868  14.73  14.25  13.89
 1.9965  0.7903  14.02  13.61  13.44
 1.9983  0.7944  13.03  12.01  11.90
 1.9998  0.7978  14.49  14.01  13.87
 2.0014  0.8013  14.56  14.08  13.55
 2.0029  0.8048  12.90  12.51  12.47
 2.0049  0.8094  13.40  13.01  13.10
 2.0064  0.8128  13.40  12.42  12.63
 2.0079  0.8162  13.22  12.71  12.66
 2.0094  0.8196  11.94  12.42  12.39
 2.0116  0.8246  13.41  13.34  13.77
 2.0131  0.8280  12.83  12.77  12.77
 2.0146  0.8315  11.96  12.66  12.85
 2.0161  0.8349  12.35  12.82  13.00
 2.0179  0.8391  11.75  12.02  12.56
 2.0195  0.8426  10.56  11.06  11.72
 2.0210  0.8460  11.69  12.59  12.96
 2.0225  0.8494  10.56  11.15  11.57
 2.0246  0.8543  10.83  11.08  11.05
 2.0261  0.8577  10.30  10.73  10.97
 2.0276  0.8611  10.64  11.00  12.26
 2.0291  0.8645  13.91  14.14  15.11
 2.0309  0.8687  10.12  10.46  10.87
 2.0324  0.8720   7.66  10.14  10.54
 2.0339  0.8754   7.08  10.58  11.36
 2.0354  0.8789   6.55   9.07   9.49
 2.0374  0.8834   8.16   9.31   9.35
 2.0389  0.8869   6.82   7.71   8.08
 2.0404  0.8903   7.76   9.46   9.79
 2.0419  0.8936   5.24   6.68   7.15
 2.0439  0.8983   6.01   6.51   7.00
 2.0454  0.9017   4.99   5.80   6.07
 2.0469  0.9050   4.74   4.91   5.23
 2.0484  0.9084   4.37   4.42   4.54
 2.0502  0.9125   1.80   3.15   3.41
 2.0516  0.9159   1.61   1.81   3.98
 2.0531  0.9193   1.19   1.81   3.14
 2.0546  0.9226   1.49   2.78   3.62
 2.0564  0.9268   0.80   2.14   2.80
 2.0579  0.9301   1.84   2.45   3.41
 2.0594  0.9335   0.84   1.27   1.85
 2.0608  0.9369   0.16   0.55   2.01
 2.1038  1.0348 -32.19 -33.52 -37.17
 2.1053  1.0382 -36.04 -36.62 -39.69
 2.1068  1.0416 -35.21 -38.53 -40.41
 2.1083  1.0451 -36.39 -40.92 -43.14
 2.1101  1.0491 -33.49 -37.27 -39.42
 2.1115  1.0524 -35.21 -39.24 -41.90
 2.1130  1.0558 -37.38 -38.45 -41.23
 2.1146  1.0593 -36.43 -38.15 -41.11
 2.1164  1.0635 -38.32 -39.15 -41.31
 2.1179  1.0669 -36.95 -36.89 -40.29
 2.1195  1.0705 -36.28 -36.32 -37.34
 2.1210  1.0739 -37.76 -37.77 -40.26
 2.1227  1.0780 -38.43 -38.13 -38.10
 2.1243  1.0815 -38.22 -37.88 -37.85
 2.1258  1.0849 -37.56 -37.37 -37.55
 2.1273  1.0883 -37.81 -37.84 -37.76
 2.1292  1.0926 -37.73 -37.91 -38.26
 2.1307  1.0961 -38.63 -38.67 -38.83
 2.1322  1.0994 -41.05 -41.60 -41.93
 2.1337  1.1028 -41.16 -41.63 -42.04
 2.1355  1.1071 -40.01 -41.48 -41.67
 2.1370  1.1105 -41.00 -42.62 -42.74
 2.1385  1.1139 -45.19 -46.55 -46.81
 2.1400  1.1173 -44.05 -45.00 -45.14
 2.1417  1.1211 -45.68 -46.33 -45.97
 2.1432  1.1245 -45.54 -44.79 -44.71
 2.1446  1.1279 -45.01 -45.18 -45.37
 2.1461  1.1312 -44.79 -44.63 -44.54
 2.7460  2.4986 -15.71 -15.04 -14.46
 2.7475  2.5020 -15.29 -14.89 -14.66
 2.7490  2.5053 -14.36 -13.54 -13.47
 2.7504  2.5087 -13.41 -13.30 -12.85
 2.7521  2.5125 -11.38 -10.96 -10.88
 2.7536  2.5159 -11.05 -10.15  -9.73
 2.7551  2.5193 -11.80 -11.78 -11.67
 2.7566  2.5226 -11.84 -11.43 -11.18
 2.7582  2.5264 -11.05 -11.06 -10.68
 2.7597  2.5298  -8.35  -8.19  -7.90
 2.7612  2.5332 -10.12  -9.50  -9.20
 2.7627  2.5366  -8.26  -8.22  -7.35
 2.7644  2.5404  -8.49  -8.48  -8.26
 2.7659  2.5438  -8.72  -9.05  -9.14
 2.7674  2.5473  -6.95  -6.97  -6.69
 2.7688  2.5506  -6.69  -6.66  -6.49
 2.7705  2.5544  -6.40  -6.63  -6.76
 2.7720  2.5578  -5.93  -6.09  -6.21
 2.7735  2.5611  -4.98  -5.61  -5.19
 2.7750  2.5647  -2.53  -2.45  -2.76
 2.7767  2.5685  -4.19  -4.66  -4.64
 2.7781  2.5718  -2.53  -3.00  -2.78
 2.7796  2.5752  -1.27  -1.23  -1.65
 2.7811  2.5786  -1.22  -1.98  -2.50
 2.7828  2.5824  -1.56  -2.65  -2.74
 2.7843  2.5858  -1.10  -1.72  -1.79
 2.7857  2.5891  -0.11  -1.31  -1.53
 2.7872  2.5925   0.49   0.14  -0.43
 2.7889  2.5963   0.56   0.62   0.71
 2.7904  2.5997   2.18   1.96   1.91
 2.7919  2.6031   1.32   1.90   1.47
 2.7933  2.6065   3.42   3.57   3.74
 2.7950  2.6103   2.47   2.51   2.31
 2.7965  2.6138   2.43   2.48   2.52
 2.7980  2.6172   1.55   2.15   2.98
 2.7995  2.6205   3.72   4.10   4.69
 2.8011  2.6243   5.03   5.32   5.77
 2.8026  2.6276   2.55   3.32   4.02
 2.8042  2.6311   2.98   3.35   4.03
 2.8057  2.6346   4.78   4.77   5.25
 2.8073  2.6383   5.20   5.26   6.13
 2.8088  2.6417   5.05   5.68   5.96
 2.8103  2.6451   5.58   6.57   7.01
 2.8118  2.6486   4.92   5.08   5.39
 2.8135  2.6524   6.72   6.54   6.80
 2.8149  2.6557   6.56   6.29   6.46
 2.8164  2.6591   7.80   7.56   7.49
 2.8179  2.6625   8.00   7.72   7.55
 2.8196  2.6662   5.67   5.23   5.00
 2.8210  2.6696   8.25   8.02   8.05
 2.8225  2.6729   9.54   8.71   8.03
 2.8240  2.6763   9.55   8.49   8.21
 2.8256  2.6800   9.38   8.77   8.52
 2.8272  2.6836  10.03   9.67   8.40
 2.8286  2.6869   9.23   8.72   8.68
 2.8301  2.6903  10.87  10.51   9.84
 2.8327  2.6962  10.37  10.17   9.87
 2.8342  2.6996  10.28   9.77   9.34
 2.8357  2.7030  12.14  11.59  10.96
 2.8372  2.7063   9.94   8.34   7.27
 2.9010  2.8519   9.31   8.44   8.73
 2.9025  2.8552  10.57  10.25  10.33
 2.9039  2.8585   9.66   8.95   9.20
 2.9054  2.8619   8.65   8.54   8.42
 2.9072  2.8659   9.73   9.58   8.55
 2.9086  2.8693   9.24   9.02   9.16
 2.9101  2.8726   8.14   7.51   7.84
 2.9116  2.8759   8.75   8.52   8.17
 2.9132  2.8796   6.23   7.57   7.30
 2.9147  2.8831   6.13   7.94   7.58
 2.9162  2.8864   6.15   7.80   7.43
 2.9176  2.8898   5.12   6.72   9.27
 2.9192  2.8934   4.80   6.80   7.78
 2.9207  2.8968   4.73   5.20   5.94
 2.9222  2.9003   3.41   3.60   4.94
 2.9237  2.9037   3.44   4.20   5.17
 2.9253  2.9072   2.01   2.41   3.05
 2.9268  2.9106   2.91   3.94   5.31
 2.9282  2.9139   3.67   3.54   3.85
 2.9297  2.9173   2.21   2.82   3.69
 2.9313  2.9208   2.47   3.36   4.60
 2.9327  2.9242  -1.58  -1.31   1.98
 2.9342  2.9276   0.61   3.34   4.44
 2.9357  2.9309  -1.16   0.40   2.60
 2.9372  2.9344  -0.77   0.69   2.91
 2.9387  2.9378  -0.75  -0.19   1.98
 2.9402  2.9412  -0.79   0.11   1.34
 2.9417  2.9446   0.17   0.94   1.65
 2.9442  2.9504  -3.66  -1.51  -0.54
 2.9457  2.9537  -4.49  -2.48   1.19
 2.9473  2.9574  -6.84  -5.34  -3.66
 2.9488  2.9608  -6.86  -6.31  -5.21
 2.9504  2.9644  -9.18  -8.36  -6.78
 2.9518  2.9677  -9.85  -8.45  -7.59
 2.9533  2.9711 -12.08 -11.71  -8.37
 2.9549  2.9746 -12.86 -12.22 -11.50
 2.9798  3.0314 -34.16 -36.14 -37.64
 2.9813  3.0348 -34.18 -36.65 -38.09
 2.9828  3.0382 -34.61 -36.42 -37.05
 2.9842  3.0416 -34.05 -37.45 -39.47
 2.9858  3.0452 -32.70 -35.24 -39.15
 2.9873  3.0485 -35.69 -36.40 -37.62
 2.9888  3.0519 -34.76 -37.87 -38.84
 2.9903  3.0554 -35.64 -38.67 -40.52
 2.9919  3.0590 -36.32 -37.85 -38.27
 2.9934  3.0624 -36.51 -37.18 -38.54
 2.9948  3.0657 -35.70 -38.97 -39.48
 2.9963  3.0691 -35.84 -37.20 -40.32
 2.9980  3.0729 -35.95 -37.97 -39.39
 2.9995  3.0763 -34.99 -35.76 -37.94
 3.0009  3.0797 -36.32 -36.73 -39.76
 3.0024  3.0830 -36.14 -36.05 -38.28
 3.0040  3.0866 -36.84 -37.57 -38.80
 3.0055  3.0900 -37.03 -38.18 -39.02
 3.0070  3.0935 -37.47 -37.67 -40.72
 3.0085  3.0969 -38.84 -39.42 -41.87
 3.0175  3.1175 -40.99 -41.18 -41.80
 3.0190  3.1209 -43.14 -43.10 -42.78
 3.0205  3.1243 -43.18 -42.99 -43.04
 3.0220  3.1276 -44.00 -43.82 -43.89
 3.0235  3.1311 -44.41 -44.42 -44.54
 3.0250  3.1345 -43.25 -43.40 -43.41
 3.0265  3.1379 -44.76 -44.57 -44.96
 3.0280  3.1413 -43.54 -43.39 -44.18
 3.0296  3.1449 -43.81 -43.83 -43.85
 3.0310  3.1483 -43.63 -43.84 -44.06
 3.0325  3.1516 -43.33 -43.24 -43.36
 3.0340  3.1551 -44.12 -44.12 -44.76
 3.0357  3.1588 -44.77 -44.68 -44.67
 3.0371  3.1622 -44.95 -44.88 -44.97
 3.0386  3.1655 -45.17 -44.98 -44.37
 3.0401  3.1689 -45.43 -45.03 -44.67
 3.0417  3.1726 -46.08 -45.78 -45.40
 3.0432  3.1760 -45.93 -45.43 -44.83
 3.0447  3.1794 -46.75 -46.59 -46.26
 3.0462  3.1827 -46.07 -45.97 -45.83
 3.0478  3.1864 -46.10 -46.15 -45.66
 3.0493  3.1899 -46.21 -46.25 -46.31
 3.0508  3.1933 -45.93 -45.76 -45.91
 3.0523  3.1967 -47.04 -47.16 -46.97
 3.0538  3.2001 -46.38 -46.36 -45.70
 3.0553  3.2035 -48.04 -47.71 -47.39
 3.0567  3.2068 -47.25 -46.73 -46.78
 3.0582  3.2102 -46.56 -46.98 -46.86
 3.0609  3.2164 -45.83 -46.33 -46.64
 3.0624  3.2198 -46.40 -46.46 -46.28
 3.0639  3.2232 -46.93 -47.38 -47.41
 3.0654  3.2266 -45.21 -45.20 -45.31
 3.0671  3.2304 -45.47 -46.58 -46.83
 3.0685  3.2337 -45.54 -46.52 -45.83
 3.0700  3.2371 -45.38 -47.46 -47.62
 3.0715  3.2406 -44.99 -45.22 -44.28
 3.0731  3.2442 -44.74 -45.30 -45.76
 3.0746  3.2476 -45.22 -45.99 -46.12
 3.0761  3.2510 -44.68 -44.87 -44.91
 3.0776  3.2543 -44.18 -44.41 -44.18
 3.0792  3.2579 -43.41 -44.08 -43.45
 3.0806  3.2613 -44.46 -44.65 -45.46
 3.0821  3.2647 -44.61 -44.11 -45.16
 3.0836  3.2681 -44.17 -43.53 -44.53
 3.0852  3.2716 -43.69 -43.88 -46.58
 3.0866  3.2750 -43.72 -44.04 -44.41
 3.0881  3.2784 -43.38 -43.09 -43.50
 3.0896  3.2818 -43.77 -43.28 -44.30
 3.0911  3.2852 -43.04 -42.91 -44.44
 3.0926  3.2886 -42.46 -42.27 -42.37
 3.0941  3.2920 -44.19 -43.89 -43.73
 3.0956  3.2953 -43.18 -42.68 -42.10
 3.0971  3.2988 -43.93 -43.66 -43.49
 3.0986  3.3023 -43.99 -43.85 -43.15
 3.1001  3.3057 -43.63 -43.39 -43.18
 3.1016  3.3091 -42.93 -42.61 -42.00
 3.1033  3.3129 -43.03 -42.44 -42.36
 3.1048  3.3163 -43.10 -43.04 -41.91
 3.1063  3.3198 -42.56 -41.87 -41.28
 3.1078  3.3233 -43.21 -43.34 -42.76
 3.1095  3.3271 -40.77 -40.78 -40.74
 3.1110  3.3304 -41.63 -41.30 -40.56
 3.1125  3.3340 -41.60 -41.56 -41.18
 3.1140  3.3373 -40.38 -40.11 -39.71
 3.1156  3.3411 -41.44 -41.44 -41.17
 3.1171  3.3444 -38.93 -39.13 -38.95
 3.1186  3.3478 -39.89 -39.80 -39.47
 3.1201  3.3512 -39.97 -39.73 -39.83
 3.1217  3.3549 -40.69 -40.36 -39.96
 3.1232  3.3583 -38.52 -38.55 -38.24
 3.1246  3.3616 -37.26 -37.38 -37.63
 3.1261  3.3650 -39.52 -39.90 -40.12
 3.1277  3.3686 -35.69 -35.57 -35.18
 3.1292  3.3721 -36.88 -36.98 -37.17
 3.1308  3.3756 -38.46 -38.87 -38.70
 3.1322  3.3789 -35.77 -35.97 -35.46
 3.1338  3.3825 -35.72 -36.65 -36.96
 3.1353  3.3858 -36.43 -37.23 -37.62
 3.1368  3.3894 -33.78 -34.27 -34.74
 3.1383  3.3927 -35.17 -36.97 -37.25
 3.1420  3.4013 -32.16 -32.28 -33.01
 3.1435  3.4046 -31.53 -32.93 -33.65
 3.1450  3.4080 -28.56 -28.57 -28.10
 3.1465  3.4115 -30.01 -31.76 -33.39
 3.7813  4.8585   8.17   8.43   8.75
 3.7828  4.8619   8.33   8.11   8.70
 3.7843  4.8652   6.81   7.16   7.62
 3.7858  4.8686   7.74   7.67   7.62
 3.7874  4.8722   7.24   6.59   6.97
 3.7889  4.8757   7.88   7.97   7.91
 3.7904  4.8790   6.70   6.45   6.44
 3.7918  4.8824   6.78   6.72   7.17
 3.7934  4.8860   5.70   5.51   5.99
 3.7949  4.8894   4.50   4.21   4.30
 3.7964  4.8927   5.62   5.33   5.00
 3.7979  4.8963   4.81   4.43   3.62
 3.8004  4.9020   3.25   2.86   3.11
 3.8019  4.9053   2.77   3.15   3.28
 3.8034  4.9087   2.77   2.48   3.40
 3.8049  4.9121   2.00   1.95   1.51
 3.8065  4.9158   1.80   1.59   1.01
 3.8080  4.9191   0.47   0.60   0.44
 3.8094  4.9225  -0.45  -0.44  -1.58
 3.8109  4.9258   0.16   0.59  -0.30
 3.8125  4.9296  -0.49  -0.65  -0.73
 3.8140  4.9329  -0.29  -0.78  -1.25
 3.8155  4.9363  -0.41  -1.30  -1.63
 3.8170  4.9396  -0.02  -0.51  -0.94
 3.8185  4.9431   0.46   0.56   0.14
 3.8199  4.9464  -1.92   0.75   0.55
 3.8214  4.9498  -5.42  -0.77  -0.73
 3.8229  4.9532  -6.16  -5.36  -0.97
 3.8257  4.9595  -7.96  -6.67  -5.44
 3.8272  4.9630  -7.56  -7.35  -6.14
 3.8287  4.9664  -8.77  -7.99  -6.32
 3.8302  4.9697 -10.29  -9.23  -8.50
 3.8317  4.9732 -12.88 -12.42 -11.38
 3.8332  4.9766 -13.75 -13.06 -11.22
 3.8347  4.9801 -15.16 -14.48 -12.57
 3.8362  4.9835 -15.88 -14.74 -14.09
 3.8377  4.9870 -18.13 -16.55 -15.75
 3.8392  4.9903 -19.50 -19.16 -18.17
 3.8407  4.9937 -19.70 -19.14 -16.98
 3.8421  4.9970 -20.94 -20.91 -19.75
 3.8437  5.0005 -21.37 -22.45 -22.46
 3.8452  5.0041 -24.22 -23.74 -23.68
 3.8467  5.0074 -24.35 -24.53 -25.08
 3.8482  5.0108 -26.06 -26.26 -27.15
 3.8497  5.0144 -26.34 -26.77 -27.05
 3.8512  5.0177 -27.95 -28.67 -29.00
 3.8527  5.0212 -29.85 -30.67 -31.31
 3.8543  5.0246 -29.52 -31.84 -32.02
 3.8558  5.0282 -31.42 -33.02 -33.41
 3.8573  5.0316 -33.35 -34.46 -35.43
 3.8588  5.0349 -33.05 -33.66 -34.48
 3.8602  5.0383 -34.72 -36.05 -36.81
 3.8618  5.0419 -34.84 -36.81 -37.00
 3.8633  5.0453 -34.43 -35.79 -35.86
 3.8648  5.0486 -36.50 -37.80 -37.97
 3.8663  5.0520 -34.97 -36.36 -36.33
 3.8679  5.0557 -34.71 -36.52 -36.65
 3.8694  5.0592 -34.75 -35.14 -35.48
 3.8709  5.0627 -35.72 -36.38 -36.04
 3.8724  5.0660 -36.15 -36.38 -35.67
 3.8739  5.0695 -36.71 -37.32 -36.47
 3.8754  5.0728 -35.87 -35.89 -35.94
 3.8769  5.0762 -35.90 -36.52 -37.18
 3.8783  5.0796 -36.89 -36.88 -37.08
 3.8799  5.0832 -38.53 -38.60 -39.62
 3.8814  5.0866 -38.10 -38.56 -39.72
 3.8829  5.0899 -38.94 -39.20 -40.12
 3.8844  5.0933 -40.29 -40.93 -40.56
 3.8859  5.0967 -39.57 -39.93 -39.61
 3.8874  5.1001 -40.01 -41.23 -41.10
 3.8889  5.1036 -40.77 -39.81 -39.36
 3.8904  5.1070 -42.71 -42.02 -41.62
 3.8919  5.1105 -42.77 -42.61 -42.24
 3.8934  5.1139 -43.12 -43.14 -42.78
 3.8949  5.1172 -42.79 -42.95 -42.31
 3.8963  5.1206 -42.33 -42.46 -43.20
 3.8979  5.1242 -43.09 -42.92 -43.73
 3.8994  5.1276 -43.92 -43.96 -44.20
 3.9009  5.1309 -43.41 -43.03 -44.29
 3.9024  5.1343 -43.56 -43.82 -43.76
 3.9039  5.1378 -43.69 -43.93 -43.73
 3.9054  5.1411 -44.11 -44.66 -44.39
 3.9069  5.1445 -43.50 -43.71 -43.87
 3.9083  5.1479 -44.67 -44.59 -45.39
 3.9109  5.1537 -44.54 -44.16 -44.47
 3.9124  5.1571 -44.58 -44.21 -44.50
 3.9139  5.1606 -46.24 -46.27 -46.14
 3.9154  5.1640 -45.32 -45.28 -44.38
 3.9169  5.1675 -43.76 -44.17 -44.34
 3.9184  5.1709 -44.60 -45.09 -44.65
 3.9199  5.1743 -44.45 -45.19 -45.76
 3.9214  5.1777 -45.03 -45.09 -45.51
 3.9230  5.1813 -46.33 -46.78 -46.55
 3.9244  5.1846 -45.71 -45.60 -45.59
 3.9259  5.1880 -45.57 -46.03 -46.25
 3.9274  5.1914 -46.02 -46.30 -46.76
 3.9290  5.1950 -44.98 -46.46 -46.67
 3.9305  5.1985 -46.40 -47.20 -47.28
 3.9320  5.2020 -46.10 -46.77 -47.08
 3.9335  5.2053 -45.97 -46.02 -45.97
 3.9351  5.2088 -44.59 -45.20 -45.03
 3.9365  5.2121 -45.97 -46.07 -47.76
 3.9380  5.2155 -46.45 -46.92 -47.24
 3.9395  5.2189 -46.13 -47.33 -48.08
 3.9410  5.2224 -45.82 -46.50 -47.75
 3.9425  5.2258 -45.10 -45.41 -46.34
 3.9440  5.2292 -44.93 -46.92 -47.60
 3.9455  5.2325 -45.91 -46.13 -46.24
 3.9470  5.2360 -46.44 -47.16 -47.74
 3.9485  5.2394 -46.20 -47.55 -48.07
 3.9500  5.2429 -45.75 -46.11 -46.30
 3.9515  5.2463 -45.51 -45.84 -46.86
 3.9531  5.2500 -45.73 -45.64 -45.70
 3.9546  5.2533 -45.19 -44.83 -44.97
 3.9561  5.2567 -44.87 -44.87 -44.78
 3.9575  5.2601 -44.85 -44.66 -44.62
 3.9591  5.2636 -44.83 -44.27 -44.11
 3.9606  5.2670 -44.21 -44.60 -43.69
 3.9620  5.2703 -44.51 -44.82 -44.80
 3.9635  5.2737 -45.03 -44.52 -44.66
 3.9650  5.2772 -43.80 -43.76 -44.03
 3.9665  5.2806 -44.59 -43.94 -45.00
 3.9681  5.2841 -42.78 -42.46 -42.84
 3.9695  5.2874 -43.89 -44.05 -44.34
 3.9710  5.2908 -43.63 -43.32 -43.34
 3.9725  5.2941 -43.60 -42.90 -42.50
 3.9740  5.2975 -43.42 -42.78 -43.09
 3.9754  5.3008 -42.49 -41.80 -42.08
 3.9770  5.3043 -43.15 -42.97 -43.20
 3.9785  5.3078 -42.71 -41.82 -41.31
 3.9800  5.3112 -42.63 -42.42 -41.64
 3.9814  5.3145 -42.95 -41.94 -41.65
 3.9830  5.3180 -41.99 -41.33 -41.10
 3.9844  5.3214 -41.67 -41.49 -40.82
 3.9859  5.3247 -40.85 -40.56 -39.85
 3.9875  5.3283 -41.22 -40.59 -40.35
 3.9891  5.3319 -40.72 -40.61 -40.56
 3.9905  5.3353 -40.50 -40.28 -40.18
 3.9920  5.3386 -40.41 -40.33 -39.50
 3.9935  5.3420 -39.87 -39.49 -38.90
 4.0038  5.3655 -36.77 -36.59 -36.66
 4.0053  5.3689 -37.57 -36.84 -37.81
 4.0067  5.3722 -35.37 -34.80 -34.52
 4.0082  5.3756 -35.61 -35.00 -34.80
 4.0098  5.3792 -35.92 -35.64 -35.26
 4.0113  5.3825 -34.58 -33.86 -33.76
 4.0127  5.3859 -34.93 -34.40 -34.24
 4.0142  5.3892 -33.82 -33.58 -33.72
 4.0157  5.3927 -34.55 -33.94 -33.83
 4.0172  5.3961 -32.10 -32.74 -32.73
 4.0188  5.3996 -32.39 -32.77 -32.85
 4.0202  5.4030 -31.69 -31.75 -32.06
 4.0218  5.4066 -31.06 -31.00 -31.36
 4.0233  5.4100 -29.22 -29.38 -29.33
 4.0248  5.4133 -30.33 -30.60 -30.58
 4.0263  5.4167 -29.37 -30.09 -30.74
 4.0278  5.4203 -28.10 -28.66 -28.97
 4.0293  5.4236 -27.62 -27.37 -27.71
 4.0308  5.4270 -28.03 -27.98 -28.21
 4.0322  5.4303 -28.34 -28.07 -27.87
 4.0337  5.4337 -26.21 -25.57 -25.87
 4.0352  5.4371 -26.01 -26.10 -26.40
 4.0367  5.4404 -25.50 -24.47 -26.25
 4.0382  5.4439 -24.39 -24.07 -24.28
 4.0398  5.4475 -24.12 -24.41 -24.82
 4.0412  5.4508 -23.89 -23.90 -24.25
 4.0427  5.4542 -22.83 -22.29 -22.28
 4.0442  5.4575 -22.06 -21.22 -20.80
 4.0457  5.4611 -21.19 -20.77 -21.07
 4.0472  5.4645 -20.87 -20.38 -20.79
 4.0487  5.4679 -20.88 -20.50 -19.99
 4.0502  5.4712 -20.32 -19.96 -19.27
 4.0518  5.4750 -19.21 -18.86 -18.28
 4.0533  5.4783 -18.73 -18.40 -18.34
 4.0548  5.4818 -18.24 -17.82 -17.71
 4.0563  5.4853 -19.10 -18.60 -18.43
 4.0578  5.4886 -17.59 -17.45 -17.10
 4.0593  5.4920 -17.10 -16.63 -16.00
 4.0608  5.4953 -16.00 -15.20 -14.74
 4.0622  5.4987 -15.40 -14.95 -14.47
 4.0638  5.5022 -14.98 -14.38 -13.64
 4.0653  5.5057 -13.59 -12.99 -12.45
 4.0668  5.5090 -13.45 -13.16 -12.59
 4.0682  5.5124 -13.64 -13.23 -12.70
 4.0697  5.5157 -12.13 -11.95 -11.51
 4.0712  5.5191 -12.68 -12.08 -11.72
 4.0726  5.5224 -12.45 -11.61 -11.45
 4.0741  5.5258 -11.17 -11.31 -10.66
 4.0758  5.5296 -10.61 -10.06  -9.70
 4.0772  5.5329  -9.99  -9.79  -9.76
 4.0787  5.5363  -9.14  -9.00  -8.89
 4.0802  5.5396  -9.17  -9.36  -8.90
 4.0818  5.5433  -9.62 -10.03 -10.12
 4.0833  5.5468  -7.15  -7.36  -7.52
 4.0848  5.5502  -6.37  -6.79  -6.94
 4.0863  5.5535  -5.23  -5.79  -6.16
 4.0879  5.5573  -6.01  -7.05  -7.12
 4.0894  5.5607  -4.10  -4.34  -5.37
 4.0910  5.5642  -3.84  -4.08  -4.63
 4.0925  5.5676  -2.45  -3.35  -3.12
 4.0940  5.5711  -3.08  -3.34  -3.53
 4.0955  5.5744  -3.47  -4.04  -4.08
 4.0969  5.5778  -1.77  -2.67  -2.71
 4.0984  5.5811  -1.21  -2.37  -2.90
 4.0999  5.5846  -0.57  -2.07  -2.27
 4.1015  5.5883  -0.15  -0.37  -1.12
 4.1030  5.5916  -0.74  -2.22  -2.52
 4.1045  5.5950  -0.60  -1.85  -2.39
 4.1061  5.5986   0.09   0.14  -0.93
 4.1075  5.6020   2.57   0.33  -0.21
 4.1090  5.6054   1.79   0.16   0.26
 4.1105  5.6088   2.40   0.66  -0.10
 4.1122  5.6127   2.21   0.75  -1.30
 4.1137  5.6161   3.68   1.29   0.73
 4.1153  5.6196   3.83   2.84   2.39
 4.1168  5.6230   5.13   2.92   2.13
 4.1184  5.6267   4.40   2.91   2.23
 4.1199  5.6300   5.58   5.72   3.66
 4.1213  5.6334   4.87   3.31   2.92
 4.1228  5.6368   7.09   5.89   2.86
 4.1244  5.6403   6.34   5.11   4.06
 4.1259  5.6437   8.46   8.04   5.88
 4.1273  5.6471   7.64   7.93   6.87
 4.1288  5.6504   8.82   9.50   6.93
 4.1304  5.6541   8.91   9.42   8.09
 4.1319  5.6576   8.13   8.33   7.77
 4.1334  5.6610   8.42   8.70   6.25
 4.1349  5.6643  10.13  10.11   7.75
 4.1365  5.6679  10.44  10.46   8.86
 4.1379  5.6713  10.07  10.30   9.23
 4.1394  5.6746  10.24  10.51  10.30
 4.1410  5.6781  11.66  11.88  11.40

